Image-based Survival Analysis for Lung Cancer Patients using CNNs

Traditional survival models such as the Cox proportional hazards model are typically based on scalar or categorical clinical features. With the advent of increasingly large image datasets, it has become feasible to incorporate quantitative image features into survival prediction. So far, this kind of analysis is mostly based on radiomics features, i.e. a fixed set of features that is mathematically defined a priori. To capture highly abstract information, it is desirable to learn the feature extraction using convolutional neural networks. However, for tomographic medical images, model training is difficult because on the one hand, only few samples of 3D image data fit into one batch at once and on the other hand, survival loss functions are essentially ordering measures that require large batch sizes. In this work, we show that by simplifying survival analysis to median survival classification, convolutional neural networks can be trained with small batch sizes and learn features that predict survival equally well as end-to-end hazard prediction networks. Our approach outperforms the previous state of the art in a publicly available lung cancer dataset.

==> images/class_KaplanMeier.tikz <==
% This file was created by matplotlib2tikz v0.6.15.
\begin{tikzpicture}

\definecolor{color0}{rgb}{0.12156862745098,0.466666666666667,0.705882352941177}
\definecolor{color1}{rgb}{1,0.498039215686275,0.0549019607843137}

\begin{axis}[
xlabel={Time [months]},
ylabel={ $\hat{S}(t)$},
xmin=0, xmax=65,
ymin=0, ymax=1,
tick align=outside,
tick pos=left,
xmajorgrids,
x grid style={white!69.01960784313725!black},
ymajorgrids,
y grid style={white!69.01960784313725!black},
legend cell align={left},
legend entries={{Survival},{No survival}},
legend style={draw=white!80.0!black}
]
\addlegendimage{no markers, color0}
\addlegendimage{no markers, color1}
\path [draw=color0, fill=color0, opacity=0.25] (axis cs:2.4333333969,0.997554250084309)
--(axis cs:2.4333333969,0.883802646843776)
--(axis cs:2.9000000954,0.883802646843776)
--(axis cs:2.9000000954,0.869042527568916)
--(axis cs:4.5333333015,0.869042527568916)
--(axis cs:4.5333333015,0.848119629727873)
--(axis cs:4.7666668892,0.848119629727873)
--(axis cs:4.7666668892,0.826565094923766)
--(axis cs:5.0333333015,0.826565094923766)
--(axis cs:5.0333333015,0.805174034560784)
--(axis cs:5.1333332062,0.805174034560784)
--(axis cs:5.1333332062,0.784111622489586)
--(axis cs:6.5,0.784111622489586)
--(axis cs:6.5,0.763402076874163)
--(axis cs:8.1333332062,0.763402076874163)
--(axis cs:8.1333332062,0.763402076874163)
--(axis cs:8.5333337784,0.763402076874163)
--(axis cs:8.5333337784,0.742406495701098)
--(axis cs:8.5666666031,0.742406495701098)
--(axis cs:8.5666666031,0.721788980781694)
--(axis cs:8.6999998093,0.721788980781694)
--(axis cs:8.6999998093,0.701509600088415)
--(axis cs:9.3333330154,0.701509600088415)
--(axis cs:9.3333330154,0.681536166466972)
--(axis cs:9.5666666031,0.681536166466972)
--(axis cs:9.5666666031,0.661842459840816)
--(axis cs:9.6000003815,0.661842459840816)
--(axis cs:9.6000003815,0.64240690344924)
--(axis cs:9.9333333969,0.64240690344924)
--(axis cs:9.9333333969,0.623211581393189)
--(axis cs:10,0.623211581393189)
--(axis cs:10,0.604241504751715)
--(axis cs:10.0333337784,0.604241504751715)
--(axis cs:10.0333337784,0.585484057867367)
--(axis cs:10.2666664124,0.585484057867367)
--(axis cs:10.2666664124,0.566928576002072)
--(axis cs:10.5666666031,0.566928576002072)
--(axis cs:10.5666666031,0.548566019802628)
--(axis cs:11.3999996185,0.548566019802628)
--(axis cs:11.3999996185,0.530388722016625)
--(axis cs:13.8333330154,0.530388722016625)
--(axis cs:13.8333330154,0.512390188870552)
--(axis cs:15.1999998093,0.512390188870552)
--(axis cs:15.1999998093,0.476908401428166)
--(axis cs:15.8333330154,0.476908401428166)
--(axis cs:15.8333330154,0.476908401428166)
--(axis cs:16.4333324432,0.476908401428166)
--(axis cs:16.4333324432,0.458745441673413)
--(axis cs:17.0666675568,0.458745441673413)
--(axis cs:17.0666675568,0.440771027483048)
--(axis cs:17.2000007629,0.440771027483048)
--(axis cs:17.2000007629,0.440771027483048)
--(axis cs:17.6333332062,0.440771027483048)
--(axis cs:17.6333332062,0.422233832570253)
--(axis cs:18.1666660309,0.422233832570253)
--(axis cs:18.1666660309,0.422233832570253)
--(axis cs:19.3666667938,0.422233832570253)
--(axis cs:19.3666667938,0.422233832570253)
--(axis cs:21.2999992371,0.422233832570253)
--(axis cs:21.2999992371,0.402189152145079)
--(axis cs:21.5333328247,0.402189152145079)
--(axis cs:21.5333328247,0.402189152145079)
--(axis cs:22.8333339691,0.402189152145079)
--(axis cs:22.8333339691,0.381435357116114)
--(axis cs:23.0333328247,0.381435357116114)
--(axis cs:23.0333328247,0.381435357116114)
--(axis cs:23.1333332062,0.381435357116114)
--(axis cs:23.1333332062,0.381435357116114)
--(axis cs:23.4666671753,0.381435357116114)
--(axis cs:23.4666671753,0.35865490110289)
--(axis cs:23.5333328247,0.35865490110289)
--(axis cs:23.5333328247,0.336338739768413)
--(axis cs:25.1333332062,0.336338739768413)
--(axis cs:25.1333332062,0.313019838176053)
--(axis cs:25.2000007629,0.313019838176053)
--(axis cs:25.2000007629,0.290234305436684)
--(axis cs:25.6000003815,0.290234305436684)
--(axis cs:25.6000003815,0.290234305436684)
--(axis cs:27,0.290234305436684)
--(axis cs:27,0.290234305436684)
--(axis cs:27.2666664124,0.290234305436684)
--(axis cs:27.2666664124,0.290234305436684)
--(axis cs:30.1000003815,0.290234305436684)
--(axis cs:30.1000003815,0.290234305436684)
--(axis cs:31.9666671753,0.290234305436684)
--(axis cs:31.9666671753,0.290234305436684)
--(axis cs:32.1666679382,0.290234305436684)
--(axis cs:32.1666679382,0.290234305436684)
--(axis cs:33.0666656494,0.290234305436684)
--(axis cs:33.0666656494,0.290234305436684)
--(axis cs:33.4000015259,0.290234305436684)
--(axis cs:33.4000015259,0.241183664280051)
--(axis cs:35.5666656494,0.241183664280051)
--(axis cs:35.5666656494,0.197032596163028)
--(axis cs:37.5333328247,0.197032596163028)
--(axis cs:37.5333328247,0.197032596163028)
--(axis cs:40.5333328247,0.197032596163028)
--(axis cs:40.5333328247,0.197032596163028)
--(axis cs:43.8333320618,0.197032596163028)
--(axis cs:43.8333320618,0.197032596163028)
--(axis cs:46.4333343506,0.197032596163028)
--(axis cs:46.4333343506,0.197032596163028)
--(axis cs:51.0333328247,0.197032596163028)
--(axis cs:51.0333328247,0.099292606369023)
--(axis cs:52.0333328247,0.099292606369023)
--(axis cs:52.0333328247,0.099292606369023)
--(axis cs:54.3333320618,0.099292606369023)
--(axis cs:54.3333320618,0.099292606369023)
--(axis cs:65.7333297729,0.099292606369023)
--(axis cs:65.7333297729,0.099292606369023)
--(axis cs:66.9284812233164,0.099292606369023)
--(axis cs:66.9284812233164,0.448200672180575)
--(axis cs:66.9284812233164,0.448200672180575)
--(axis cs:65.7333297729,0.448200672180575)
--(axis cs:65.7333297729,0.448200672180575)
--(axis cs:54.3333320618,0.448200672180575)
--(axis cs:54.3333320618,0.448200672180575)
--(axis cs:52.0333328247,0.448200672180575)
--(axis cs:52.0333328247,0.448200672180575)
--(axis cs:51.0333328247,0.448200672180575)
--(axis cs:51.0333328247,0.491744098487988)
--(axis cs:46.4333343506,0.491744098487988)
--(axis cs:46.4333343506,0.491744098487988)
--(axis cs:43.8333320618,0.491744098487988)
--(axis cs:43.8333320618,0.491744098487988)
--(axis cs:40.5333328247,0.491744098487988)
--(axis cs:40.5333328247,0.491744098487988)
--(axis cs:37.5333328247,0.491744098487988)
--(axis cs:37.5333328247,0.491744098487988)
--(axis cs:35.5666656494,0.491744098487988)
--(axis cs:35.5666656494,0.525919757352236)
--(axis cs:33.4000015259,0.525919757352236)
--(axis cs:33.4000015259,0.557158570307176)
--(axis cs:33.0666656494,0.557158570307176)
--(axis cs:33.0666656494,0.557158570307176)
--(axis cs:32.1666679382,0.557158570307176)
--(axis cs:32.1666679382,0.557158570307176)
--(axis cs:31.9666671753,0.557158570307176)
--(axis cs:31.9666671753,0.557158570307176)
--(axis cs:30.1000003815,0.557158570307176)
--(axis cs:30.1000003815,0.557158570307176)
--(axis cs:27.2666664124,0.557158570307176)
--(axis cs:27.2666664124,0.557158570307176)
--(axis cs:27,0.557158570307176)
--(axis cs:27,0.557158570307176)
--(axis cs:25.6000003815,0.557158570307176)
--(axis cs:25.6000003815,0.557158570307176)
--(axis cs:25.2000007629,0.557158570307176)
--(axis cs:25.2000007629,0.579095027960326)
--(axis cs:25.1333332062,0.579095027960326)
--(axis cs:25.1333332062,0.60065643586477)
--(axis cs:23.5333328247,0.60065643586477)
--(axis cs:23.5333328247,0.621166933053872)
--(axis cs:23.4666671753,0.621166933053872)
--(axis cs:23.4666671753,0.641353123730918)
--(axis cs:23.1333332062,0.641353123730918)
--(axis cs:23.1333332062,0.641353123730918)
--(axis cs:23.0333328247,0.641353123730918)
--(axis cs:23.0333328247,0.641353123730918)
--(axis cs:22.8333339691,0.641353123730918)
--(axis cs:22.8333339691,0.660107652466307)
--(axis cs:21.5333328247,0.660107652466307)
--(axis cs:21.5333328247,0.660107652466307)
--(axis cs:21.2999992371,0.660107652466307)
--(axis cs:21.2999992371,0.678121692066024)
--(axis cs:19.3666667938,0.678121692066024)
--(axis cs:19.3666667938,0.678121692066024)
--(axis cs:18.1666660309,0.678121692066024)
--(axis cs:18.1666660309,0.678121692066024)
--(axis cs:17.6333332062,0.678121692066024)
--(axis cs:17.6333332062,0.695039072956909)
--(axis cs:17.2000007629,0.695039072956909)
--(axis cs:17.2000007629,0.695039072956909)
--(axis cs:17.0666675568,0.695039072956909)
--(axis cs:17.0666675568,0.711381025148326)
--(axis cs:16.4333324432,0.711381025148326)
--(axis cs:16.4333324432,0.727552053335226)
--(axis cs:15.8333330154,0.727552053335226)
--(axis cs:15.8333330154,0.727552053335226)
--(axis cs:15.1999998093,0.727552053335226)
--(axis cs:15.1999998093,0.758689476364645)
--(axis cs:13.8333330154,0.758689476364645)
--(axis cs:13.8333330154,0.774005791521966)
--(axis cs:11.3999996185,0.774005791521966)
--(axis cs:11.3999996185,0.789145984216141)
--(axis cs:10.5666666031,0.789145984216141)
--(axis cs:10.5666666031,0.804102819866616)
--(axis cs:10.2666664124,0.804102819866616)
--(axis cs:10.2666664124,0.81886777307003)
--(axis cs:10.0333337784,0.81886777307003)
--(axis cs:10.0333337784,0.833430785209192)
--(axis cs:10,0.833430785209192)
--(axis cs:10,0.847779949585158)
--(axis cs:9.9333333969,0.847779949585158)
--(axis cs:9.9333333969,0.861901097032315)
--(axis cs:9.6000003815,0.861901097032315)
--(axis cs:9.6000003815,0.875777241880086)
--(axis cs:9.5666666031,0.875777241880086)
--(axis cs:9.5666666031,0.889387827137241)
--(axis cs:9.3333330154,0.889387827137241)
--(axis cs:9.3333330154,0.902707673007282)
--(axis cs:8.6999998093,0.902707673007282)
--(axis cs:8.6999998093,0.915705473011692)
--(axis cs:8.5666666031,0.915705473011692)
--(axis cs:8.5666666031,0.928341574355611)
--(axis cs:8.5333337784,0.928341574355611)
--(axis cs:8.5333337784,0.940564575059363)
--(axis cs:8.1333332062,0.940564575059363)
--(axis cs:8.1333332062,0.940564575059363)
--(axis cs:6.5,0.940564575059363)
--(axis cs:6.5,0.952151787617347)
--(axis cs:5.1333332062,0.952151787617347)
--(axis cs:5.1333332062,0.963189577001579)
--(axis cs:5.0333333015,0.963189577001579)
--(axis cs:5.0333333015,0.973547701669124)
--(axis cs:4.7666668892,0.973547701669124)
--(axis cs:4.7666668892,0.983023240109566)
--(axis cs:4.5333333015,0.983023240109566)
--(axis cs:4.5333333015,0.991265411232777)
--(axis cs:2.9000000954,0.991265411232777)
--(axis cs:2.9000000954,0.997554250084309)
--(axis cs:2.4333333969,0.997554250084309)
--cycle;

\path [draw=color1, fill=color1, opacity=0.25] (axis cs:0.8333333135,0.993155077692548)
--(axis cs:0.8333333135,0.707101162168267)
--(axis cs:2.5999999046,0.707101162168267)
--(axis cs:2.5999999046,0.66996408784175)
--(axis cs:3.3666665554,0.66996408784175)
--(axis cs:3.3666665554,0.619644101218282)
--(axis cs:4.4000000954,0.619644101218282)
--(axis cs:4.4000000954,0.568835787834829)
--(axis cs:4.6333332062,0.568835787834829)
--(axis cs:4.6333332062,0.519325637939319)
--(axis cs:4.6999998093,0.519325637939319)
--(axis cs:4.6999998093,0.471462515305269)
--(axis cs:5.3000001907,0.471462515305269)
--(axis cs:5.3000001907,0.425290805010616)
--(axis cs:7.0999999046,0.425290805010616)
--(axis cs:7.0999999046,0.380787038266634)
--(axis cs:7.7333331108,0.380787038266634)
--(axis cs:7.7333331108,0.337923600071035)
--(axis cs:10.3000001907,0.337923600071035)
--(axis cs:10.3000001907,0.337923600071035)
--(axis cs:10.8999996185,0.337923600071035)
--(axis cs:10.8999996185,0.337923600071035)
--(axis cs:11.6333332062,0.337923600071035)
--(axis cs:11.6333332062,0.284075146640427)
--(axis cs:14.7333335876,0.284075146640427)
--(axis cs:14.7333335876,0.234361527710797)
--(axis cs:15.2333335876,0.234361527710797)
--(axis cs:15.2333335876,0.18841477938669)
--(axis cs:16.9333324432,0.18841477938669)
--(axis cs:16.9333324432,0.146118702363759)
--(axis cs:21.3999996185,0.146118702363759)
--(axis cs:21.3999996185,0.107568203836921)
--(axis cs:29.8999996185,0.107568203836921)
--(axis cs:29.8999996185,0.107568203836921)
--(axis cs:39.6333351135,0.107568203836921)
--(axis cs:39.6333351135,0.107568203836921)
--(axis cs:43.1666679382,0.107568203836921)
--(axis cs:43.1666679382,0.041722951851478)
--(axis cs:43.6333351135,0.041722951851478)
--(axis cs:43.6333351135,0.041722951851478)
--(axis cs:64.1999969482,0.041722951851478)
--(axis cs:64.1999969482,0)
--(axis cs:67.257139660019,0)
--(axis cs:67.257139660019,0)
--(axis cs:67.257139660019,0)
--(axis cs:64.1999969482,0)
--(axis cs:64.1999969482,0.42080357275252)
--(axis cs:43.6333351135,0.42080357275252)
--(axis cs:43.6333351135,0.42080357275252)
--(axis cs:43.1666679382,0.42080357275252)
--(axis cs:43.1666679382,0.494657190853187)
--(axis cs:39.6333351135,0.494657190853187)
--(axis cs:39.6333351135,0.494657190853187)
--(axis cs:29.8999996185,0.494657190853187)
--(axis cs:29.8999996185,0.494657190853187)
--(axis cs:21.3999996185,0.494657190853187)
--(axis cs:21.3999996185,0.551144057462652)
--(axis cs:16.9333324432,0.551144057462652)
--(axis cs:16.9333324432,0.604704142739325)
--(axis cs:15.2333335876,0.604704142739325)
--(axis cs:15.2333335876,0.655536814748599)
--(axis cs:14.7333335876,0.655536814748599)
--(axis cs:14.7333335876,0.703729730266403)
--(axis cs:11.6333332062,0.703729730266403)
--(axis cs:11.6333332062,0.749272185851287)
--(axis cs:10.8999996185,0.749272185851287)
--(axis cs:10.8999996185,0.749272185851287)
--(axis cs:10.3000001907,0.749272185851287)
--(axis cs:10.3000001907,0.749272185851287)
--(axis cs:7.7333331108,0.749272185851287)
--(axis cs:7.7333331108,0.788041260603286)
--(axis cs:7.0999999046,0.788041260603286)
--(axis cs:7.0999999046,0.825070028392151)
--(axis cs:5.3000001907,0.825070028392151)
--(axis cs:5.3000001907,0.860220233276051)
--(axis cs:4.6999998093,0.860220233276051)
--(axis cs:4.6999998093,0.893276600186824)
--(axis cs:4.6333332062,0.893276600186824)
--(axis cs:4.6333332062,0.923904615156833)
--(axis cs:4.4000000954,0.923904615156833)
--(axis cs:4.4000000954,0.951563514944063)
--(axis cs:3.3666665554,0.951563514944063)
--(axis cs:3.3666665554,0.975301585513459)
--(axis cs:2.5999999046,0.975301585513459)
--(axis cs:2.5999999046,0.993155077692548)
--(axis cs:0.8333333135,0.993155077692548)
--cycle;

\addplot [semithick, color0]
table {%
0 1
2.4333333969 0.982758620689655
2.9000000954 0.965517241379311
4.5333333015 0.948275862068966
4.7666668892 0.931034482758621
5.0333333015 0.913793103448276
5.1333332062 0.896551724137931
6.5 0.879310344827586
8.1333332062 0.879310344827586
8.5333337784 0.861724137931035
8.5666666031 0.844137931034483
8.6999998093 0.826551724137931
9.3333330154 0.80896551724138
9.5666666031 0.791379310344828
9.6000003815 0.773793103448276
9.9333333969 0.756206896551724
10 0.738620689655173
10.0333337784 0.721034482758621
10.2666664124 0.703448275862069
10.5666666031 0.685862068965517
11.3999996185 0.668275862068966
13.8333330154 0.650689655172414
15.1999998093 0.61551724137931
15.8333330154 0.61551724137931
16.4333324432 0.597413793103448
17.0666675568 0.579310344827586
17.2000007629 0.579310344827586
17.6333332062 0.560622914349277
18.1666660309 0.560622914349277
19.3666667938 0.560622914349277
21.2999992371 0.540600667408231
21.5333328247 0.540600667408231
22.8333339691 0.519808334046376
23.0333328247 0.519808334046376
23.1333332062 0.519808334046376
23.4666671753 0.497207971696534
23.5333328247 0.474607609346691
25.1333332062 0.450877228879357
25.2000007629 0.427146848412022
25.6000003815 0.427146848412022
27 0.427146848412022
27.2666664124 0.427146848412022
30.1000003815 0.427146848412022
31.9666671753 0.427146848412022
32.1666679382 0.427146848412022
33.0666656494 0.427146848412022
33.4000015259 0.38443216357082
35.5666656494 0.341717478729618
37.5333328247 0.341717478729618
40.5333328247 0.341717478729618
43.8333320618 0.341717478729618
46.4333343506 0.341717478729618
51.0333328247 0.256288109047213
52.0333328247 0.256288109047213
54.3333320618 0.256288109047213
65.7333297729 0.256288109047213
};
\addplot [semithick, color1]
table {%
0 1
0.8333333135 0.952380952380952
2.5999999046 0.904761904761905
3.3666665554 0.857142857142857
4.4000000954 0.80952380952381
4.6333332062 0.761904761904762
4.6999998093 0.714285714285714
5.3000001907 0.666666666666667
7.0999999046 0.619047619047619
7.7333331108 0.571428571428571
10.3000001907 0.571428571428571
10.8999996185 0.571428571428571
11.6333332062 0.514285714285714
14.7333335876 0.457142857142857
15.2333335876 0.4
16.9333324432 0.342857142857143
21.3999996185 0.285714285714286
29.8999996185 0.285714285714286
39.6333351135 0.285714285714286
43.1666679382 0.19047619047619
43.6333351135 0.19047619047619
64.1999969482 0
};
\end{axis}

\end{tikzpicture}
